Global Context Enhanced Social Recommendation with Hierarchical Graph Neural Networks

Social recommendation which aims to leverage social connections among users to enhance the recommendation performance. With the revival of deep learning techniques, many efforts have been devoted to developing various neural network-based social recommender systems, such as attention mechanisms and graph-based message passing frameworks. However, two important challenges have not been well addressed yet: (i) Most of existing social recommendation models fail to fully explore the multi-type user-item interactive behavior as well as the underlying cross-relational inter-dependencies. (ii) While the learned social state vector is able to model pair-wise user dependencies, it still has limited representation capacity in capturing the global social context across users. To tackle these limitations, we propose a new Social Recommendation framework with Hierarchical Graph Neural Networks (SR-HGNN). In particular, we first design a relation-aware reconstructed graph neural network to inject the cross-type collaborative semantics into the recommendation framework. In addition, we further augment SR-HGNN with a social relation encoder based on the mutual information learning paradigm between low-level user embeddings and high-level global representation, which endows SR-HGNN with the capability of capturing the global social contextual signals. Empirical results on three public benchmarks demonstrate that SR-HGNN significantly outperforms state-of-the-art recommendation methods. Source codes are available at: https://github.com/xhcdream/SR-HGNN.

==> dgi_latFactor.txt <==
para    ciao_rmse   ciao_mae    ep_rmse ep_mae  douban_rmse douban_mae
1     0.1177      0.2375      0.0127  0.4628  0.0368  0.4956
2     0.0317      0.1537      0.0000  0.0000  0.0196  0.3186
3    0.0000      0.0000      0.0097  0.0950  0.0124  0.0885
4    0.1055      0.0493      0.0225  0.1129  0.0000  0.0000
5    0.1277      0.0479      0.0483  0.1525  0.0072  0.0885


==> gnn_layer.txt <==
para    ciao_rmse   ciao_mae    ep_rmse ep_mae  douban_rmse douban_mae
1       0.1372      0.9485      0.1063  0.5253  0.5455  0.6549
2       0.0106      0.0000      0.0193  0.0000  0.2378  0.1239
3       0.0000      0.0000      0.0483  0.0375  0.0000  0.0000
4       0.0844      0.1813      0.0000  0.1251  0.1399  0.0531


==> latFactor.txt <==
para    ciao_rmse   ciao_mae    ep_rmse ep_mae  douban_rmse douban_mae
1       0.3477      0.3040      0.1062  0.5495  0.7692  0.9379
2       0.0000      0.0000      0.0676  0.3747  0.5315  0.6371
3       0.2213      0.0967      0.0462  0.2870  0.3497  0.3185
4       0.4426      0.4284      0.0000  0.0000  0.2657  0.2124
5       0.8535      0.6356      0.3285  0.4853  0.0000  0.0000

